Averages of Exponentials from the point of view of Superintegrability

We calculate Gaussian averages of arbitrary exponentials of the matrix variable $X$ with the help of superintegrability, which provides explicit expressions for Schur averages. As in the simpler cases the answer is expressed in terms of Laguerre polynomials, but in a somewhat sophisticated way. It involves triangular sum over partitions, with simple exponential factor and a complicated polynomial prefactor. Some ingredients of the formula are not found in full generality and there is still a room for further work.

==> expoave.txt <==



s1 := N + 1/2*N^2*lambda^2 + 1/24*N*(2*N^2 + 1)*lambda^4 + 1/144*N^2*(N^2 + 2)*lambda^6 + 1/5760*N*(2*N^4 + 10*N^2 + 3)*lambda^8 + 1/172800*N^2*(2*N^4 + 20*N^2 + 23)*lambda^10 + 1/14515200*N*(4*N^6 + 70*N^4 + 196*N^2 + 45)*lambda^12 + 1/203212800*N^2*(N^2 + 6)*(N^4 + 22*N^2 + 22)*lambda^14 + 1/29262643200*N*(2*N^8 + 84*N^6 + 798*N^4 + 1636*N^2 + 315)*lambda^16 + 1/2633637888000*N^2*(2*N^8 + 120*N^6 + 1806*N^4 + 7180*N^2 + 5067)*lambda^18 + O(lambda^20):


s2 := N*(N + 1)/2 + 1/2*N*(N + 1)^2*lambda^2 + 1/24*N*(N + 1)*(5*N^2 + 11*N + 8)*lambda^4 + 1/144*N*(N + 1)*(7*N^3 + 25*N^2 + 40*N + 24)*lambda^6 + 1/2880*N*(N + 1)*(21*N^4 + 107*N^3 + 278*N^2 + 362*N + 192)*lambda^8 + 1/43200*N*(N + 1)*(33*N^5 + 223*N^4 + 827*N^3 + 1733*N^2 + 1984*N + 960)*lambda^10 + 1/7257600*N*(N + 1)*(429*N^6 + 3667*N^5 + 18047*N^4 + 53633*N^3 + 98428*N^2 + 102276*N + 46080)*lambda^12 + 1/203212800*N*(N + 1)*(715*N^7 + 7477*N^6 + 46577*N^5 + 182799*N^4 + 474396*N^3 + 787172*N^2 + 758784*N + 322560)*lambda^14 + 1/14631321600*N*(N + 1)*(2431*N^8 + 30337*N^7 + 231353*N^6 + 1144903*N^5 + 3915152*N^4 + 9159280*N^3 + 14058640*N^2 + 12745584*N + 5160960)*lambda^16 + 1/658409472000*N*(N + 1)*(4199*N^9 + 61337*N^8 + 558568*N^7 + 3373592*N^6 + 14521285*N^5 + 44657723*N^4 + 96423932*N^3 + 138850308*N^2 + 119586816*N + 46448640)*lambda^18 + O(lambda^20):

s11 := N*(N - 1)/2 + 1/2*N*(N - 1)^2*lambda^2 + 1/24*N*(N - 1)*(5*N^2 - 11*N + 8)*lambda^4 + 1/144*N*(N - 1)*(7*N^3 - 25*N^2 + 40*N - 24)*lambda^6 + 1/2880*N*(N - 1)*(21*N^4 - 107*N^3 + 278*N^2 - 362*N + 192)*lambda^8 + 1/43200*N*(N - 1)*(33*N^5 - 223*N^4 + 827*N^3 - 1733*N^2 + 1984*N - 960)*lambda^10 + 1/7257600*N*(N - 1)*(429*N^6 - 3667*N^5 + 18047*N^4 - 53633*N^3 + 98428*N^2 - 102276*N + 46080)*lambda^12 + 1/203212800*N*(N - 1)*(715*N^7 - 7477*N^6 + 46577*N^5 - 182799*N^4 + 474396*N^3 - 787172*N^2 + 758784*N - 322560)*lambda^14 + 1/14631321600*N*(N - 1)*(2431*N^8 - 30337*N^7 + 231353*N^6 - 1144903*N^5 + 3915152*N^4 - 9159280*N^3 + 14058640*N^2 - 12745584*N + 5160960)*lambda^16 + 1/658409472000*N*(N - 1)*(4199*N^9 - 61337*N^8 + 558568*N^7 - 3373592*N^6 + 14521285*N^5 - 44657723*N^4 + 96423932*N^3 - 138850308*N^2 + 119586816*N - 46448640)*lambda^18 + O(lambda^20):



s3 := N*(N + 2)*(N + 1)/6 + 1/4*N*(N + 1)*(N + 2)^2*lambda^2 + 1/48*N*(N + 2)*(N + 1)*(8*N^2 + 34*N + 39)*lambda^4 + 1/288*N*(N + 2)*(N + 1)*(19*N^3 + 128*N^2 + 312*N + 270)*lambda^6 + 1/11520*N*(N + 2)*(N + 1)*(202*N^4 + 1908*N^3 + 7370*N^2 + 13524*N + 9801)*lambda^8 + 1/345600*N*(N + 2)*(N + 1)*(1162*N^5 + 14364*N^4 + 77756*N^3 + 225624*N^2 + 345699*N + 221130)*lambda^10 + 1/29030400*N*(N + 2)*(N + 1)*(14172*N^6 + 219264*N^5 + 1552574*N^4 + 6301500*N^3 + 15228490*N^2 + 20533350*N + 11951955)*lambda^12 + 1/406425600*N*(N + 2)*(N + 1)*(22597*N^7 + 424034*N^6 + 3756226*N^5 + 19909514*N^4 + 67155058*N^3 + 142464968*N^2 + 174328998*N + 94150350)*lambda^14 + 1/58525286400*N*(N + 2)*(N + 1)*(298682*N^8 + 6640372*N^7 + 71314976*N^6 + 472232428*N^5 + 2076398522*N^4 + 6135608152*N^3 + 11786496804*N^2 + 13350647304*N + 6779514105)*lambda^16 + 1/5267275776000*N*(N + 2)*(N + 1)*(2031830*N^9 + 52553320*N^8 + 668453132*N^7 + 5360130364*N^6 + 29399633054*N^5 + 113054202340*N^4 + 301950827748*N^3 + 535897115136*N^2 + 569597242131*N + 274579621470)*lambda^18 + O(lambda^20):  

s12 := N*(N - 1)*(N + 1)/3 + 1/2*N^2*(N - 1)*(N + 1)*lambda^2 + 1/24*N*(N - 1)*(N + 1)*(8*N^2 + 3)*lambda^4 + 1/144*N^2*(19*N^2 + 24)*(N - 1)*(N + 1)*lambda^6 + 1/5760*N*(N - 1)*(N + 1)*(202*N^4 + 578*N^2 + 81)*lambda^8 + 1/172800*N^2*(N - 1)*(N + 1)*(1162*N^4 + 6236*N^2 + 3339)*lambda^10 + 1/14515200*N*(N - 1)*(N + 1)*(14172*N^6 + 127118*N^4 + 164386*N^2 + 10935)*lambda^12 + 1/203212800*N^2*(N - 1)*(N + 1)*(22597*N^6 + 313150*N^4 + 786070*N^2 + 242862)*lambda^14 + 1/29262643200*N*(N - 1)*(N + 1)*(298682*N^8 + 6038696*N^6 + 25839890*N^4 + 20674836*N^2 + 688905)*lambda^16 + 1/2633637888000*N^2*(N - 1)*(N + 1)*(2031830*N^8 + 57367604*N^6 + 383839334*N^4 + 615137076*N^2 + 126269091)*lambda^18 + O(lambda^20):

s111 := N*(N - 1)*(N - 2)/6 + 1/4*N*(N - 1)*(N - 2)^2*lambda^2 + 1/48*N*(N - 1)*(N - 2)*(8*N^2 - 34*N + 39)*lambda^4 + 1/288*N*(N - 1)*(N - 2)*(19*N^3 - 128*N^2 + 312*N - 270)*lambda^6 + 1/11520*N*(N - 1)*(N - 2)*(202*N^4 - 1908*N^3 + 7370*N^2 - 13524*N + 9801)*lambda^8 + 1/345600*N*(N - 1)*(N - 2)*(1162*N^5 - 14364*N^4 + 77756*N^3 - 225624*N^2 + 345699*N - 221130)*lambda^10 + 1/29030400*N*(N - 1)*(N - 2)*(14172*N^6 - 219264*N^5 + 1552574*N^4 - 6301500*N^3 + 15228490*N^2 - 20533350*N + 11951955)*lambda^12 + 1/406425600*N*(N - 1)*(N - 2)*(22597*N^7 - 424034*N^6 + 3756226*N^5 - 19909514*N^4 + 67155058*N^3 - 142464968*N^2 + 174328998*N - 94150350)*lambda^14 + 1/58525286400*N*(N - 1)*(N - 2)*(298682*N^8 - 6640372*N^7 + 71314976*N^6 - 472232428*N^5 + 2076398522*N^4 - 6135608152*N^3 + 11786496804*N^2 - 13350647304*N + 6779514105)*lambda^16 + 1/5267275776000*N*(N - 1)*(N - 2)*(2031830*N^9 - 52553320*N^8 + 668453132*N^7 - 5360130364*N^6 + 29399633054*N^5 - 113054202340*N^4 + 301950827748*N^3 - 535897115136*N^2 + 569597242131*N - 274579621470)*lambda^18 + O(lambda^20):



s4 := N*(N + 3)*(N + 2)*(N + 1)/24 + 1/12*N*(N + 2)*(N + 1)*(N + 3)^2*lambda^2 + 1/144*N*(N + 3)*(N + 2)*(N + 1)*(11*N^2 + 69*N + 112)*lambda^4 + 1/864*N*(N + 3)*(N + 2)*(N + 1)*(37*N^3 + 363*N^2 + 1232*N + 1440)*lambda^6 + 1/17280*N*(N + 3)*(N + 2)*(N + 1)*(286*N^4 + 3891*N^3 + 20651*N^2 + 50436*N + 47616)*lambda^8 + 1/259200*N*(N + 3)*(N + 2)*(N + 1)*(1223*N^5 + 21579*N^4 + 158771*N^3 + 605919*N^2 + 1193948*N + 967680)*lambda^10 + 1/43545600*N*(N + 3)*(N + 2)*(N + 1)*(45173*N^6 + 990105*N^5 + 9444197*N^4 + 49924983*N^3 + 153546638*N^2 + 259382664*N + 187269120)*lambda^12 + 1/1219276800*N*(N + 3)*(N + 2)*(N + 1)*(221467*N^7 + 5850183*N^6 + 69289987*N^5 + 474484209*N^4 + 2019215818*N^3 + 5316985152*N^2 + 7989066144*N + 5264179200)*lambda^14 + 1/87787929600*N*(N + 3)*(N + 2)*(N + 1)*(2278819*N^8 + 70933179*N^7 + 1012111059*N^6 + 8599447425*N^5 + 47358133578*N^4 + 172343694684*N^3 + 403105933256*N^2 + 551968431840*N + 337568071680)*lambda^16 + 1/3950456832000*N*(N + 3)*(N + 2)*(N + 1)*(12197336*N^9 + 439640439*N^8 + 7388955474*N^7 + 75579303498*N^6 + 515968684812*N^5 + 2427279241551*N^4 + 7836753181066*N^3 + 16682133722832*N^2 + 21171265061472*N + 12164341432320)*lambda^18 + O(lambda^20):

s13 := N*(N - 1)*(N + 2)*(N + 1)/8 + 1/4*N*(N + 2)*(N - 1)*(N + 1)^2*lambda^2 + 1/48*N*(N - 1)*(N + 2)*(N + 1)*(11*N^2 + 23*N + 16)*lambda^4 + 1/288*N*(N - 1)*(N + 2)*(N + 1)*(37*N^3 + 121*N^2 + 176*N + 96)*lambda^6 + 1/5760*N*(N - 1)*(N + 2)*(N + 1)*(286*N^4 + 1297*N^3 + 2959*N^2 + 3368*N + 1536)*lambda^8 + 1/86400*N*(N - 1)*(N + 2)*(N + 1)*(1223*N^5 + 7193*N^4 + 22851*N^3 + 40733*N^2 + 38948*N + 15360)*lambda^10 + 1/14515200*N*(N - 1)*(N + 2)*(N + 1)*(45173*N^6 + 330035*N^5 + 1365885*N^4 + 3384965*N^3 + 5088470*N^2 + 4238064*N + 1474560)*lambda^12 + 1/406425600*N*(N - 1)*(N + 2)*(N + 1)*(221467*N^7 + 1950061*N^6 + 10069147*N^5 + 32454227*N^4 + 68023890*N^3 + 89467400*N^2 + 66356832*N + 20643840)*lambda^14 + 1/29262643200*N*(N - 1)*(N + 2)*(N + 1)*(2278819*N^8 + 23644393*N^7 + 147735435*N^6 + 593114419*N^5 + 1620275154*N^4 + 2979103276*N^3 + 3509054504*N^2 + 2354084928*N + 660602880)*lambda^16 + 1/1316818944000*N*(N - 1)*(N + 2)*(N + 1)*(12197336*N^9 + 146546813*N^8 + 1082940342*N^7 + 5252744162*N^6 + 17901552552*N^5 + 42963691577*N^4 + 70990976458*N^3 + 76119955848*N^2 + 46695464352*N + 11890851840)*lambda^18 + O(lambda^20) :

s22 := N^2*(N - 1)*(N + 1)/12 + 1/6*N^3*(N - 1)*(N + 1)*lambda^2 + 1/72*N^2*(11*N^2 + 4)*(N - 1)*(N + 1)*lambda^4 + 1/432*N^3*(37*N^2 + 44)*(N - 1)*(N + 1)*lambda^6 + 1/8640*N^2*(N - 1)*(N + 1)*(286*N^4 + 743*N^2 + 132)*lambda^8 + 1/129600*N^3*(N - 1)*(N + 1)*(1223*N^4 + 5771*N^2 + 3428)*lambda^10 + 1/21772800*N^2*(N - 1)*(N + 1)*(45173*N^6 + 347033*N^4 + 455666*N^2 + 55656)*lambda^12 + 1/609638400*N^3*(N - 1)*(N + 1)*(221467*N^6 + 2573239*N^4 + 6174046*N^2 + 2533464)*lambda^14 + 1/43893964800*N^2*(N - 1)*(N + 1)*(2278819*N^8 + 37962399*N^6 + 148710150*N^4 + 135011552*N^2 + 13046112)*lambda^16 + 1/987614208000*N^3*(N - 1)*(N + 1)*(6098668*N^8 + 139847925*N^6 + 829452924*N^4 + 1374900335*N^2 + 444755268)*lambda^18 + O(lambda^20) :

s112 := N*(N - 1)*(N - 2)*(N + 1)/8 + 1/4*N*(N + 1)*(N - 2)*(N - 1)^2*lambda^2 + 1/48*N*(N - 1)*(N - 2)*(N + 1)*(11*N^2 - 23*N + 16)*lambda^4 + 1/288*N*(N - 1)*(N - 2)*(N + 1)*(37*N^3 - 121*N^2 + 176*N - 96)*lambda^6 + 1/5760*N*(N - 1)*(N - 2)*(N + 1)*(286*N^4 - 1297*N^3 + 2959*N^2 - 3368*N + 1536)*lambda^8 + 1/86400*N*(N - 1)*(N - 2)*(N + 1)*(1223*N^5 - 7193*N^4 + 22851*N^3 - 40733*N^2 + 38948*N - 15360)*lambda^10 + 1/14515200*N*(N - 1)*(N - 2)*(N + 1)*(45173*N^6 - 330035*N^5 + 1365885*N^4 - 3384965*N^3 + 5088470*N^2 - 4238064*N + 1474560)*lambda^12 + 1/406425600*N*(N - 1)*(N - 2)*(N + 1)*(221467*N^7 - 1950061*N^6 + 10069147*N^5 - 32454227*N^4 + 68023890*N^3 - 89467400*N^2 + 66356832*N - 20643840)*lambda^14 + 1/29262643200*N*(N - 1)*(N - 2)*(N + 1)*(2278819*N^8 - 23644393*N^7 + 147735435*N^6 - 593114419*N^5 + 1620275154*N^4 - 2979103276*N^3 + 3509054504*N^2 - 2354084928*N + 660602880)*lambda^16 + 1/1316818944000*N*(N - 1)*(N - 2)*(N + 1)*(12197336*N^9 - 146546813*N^8 + 1082940342*N^7 - 5252744162*N^6 + 17901552552*N^5 - 42963691577*N^4 + 70990976458*N^3 - 76119955848*N^2 + 46695464352*N - 11890851840)*lambda^18 + O(lambda^20) :

s1111 := N*(N - 1)*(N - 2)*(N - 3)/24 + 1/12*N*(N - 1)*(N - 2)*(N - 3)^2*lambda^2 + 1/144*N*(N - 1)*(N - 2)*(N - 3)*(11*N^2 - 69*N + 112)*lambda^4 + 1/864*N*(N - 1)*(N - 2)*(N - 3)*(37*N^3 - 363*N^2 + 1232*N - 1440)*lambda^6 + 1/17280*N*(N - 1)*(N - 2)*(N - 3)*(286*N^4 - 3891*N^3 + 20651*N^2 - 50436*N + 47616)*lambda^8 + 1/259200*N*(N - 1)*(N - 2)*(N - 3)*(1223*N^5 - 21579*N^4 + 158771*N^3 - 605919*N^2 + 1193948*N - 967680)*lambda^10 + 1/43545600*N*(N - 1)*(N - 2)*(N - 3)*(45173*N^6 - 990105*N^5 + 9444197*N^4 - 49924983*N^3 + 153546638*N^2 - 259382664*N + 187269120)*lambda^12 + 1/1219276800*N*(N - 1)*(N - 2)*(N - 3)*(221467*N^7 - 5850183*N^6 + 69289987*N^5 - 474484209*N^4 + 2019215818*N^3 - 5316985152*N^2 + 7989066144*N - 5264179200)*lambda^14 + 1/87787929600*N*(N - 1)*(N - 2)*(N - 3)*(2278819*N^8 - 70933179*N^7 + 1012111059*N^6 - 8599447425*N^5 + 47358133578*N^4 - 172343694684*N^3 + 403105933256*N^2 - 551968431840*N + 337568071680)*lambda^16 + 1/3950456832000*N*(N - 1)*(N - 2)*(N - 3)*(12197336*N^9 - 439640439*N^8 + 7388955474*N^7 - 75579303498*N^6 + 515968684812*N^5 - 2427279241551*N^4 + 7836753181066*N^3 - 16682133722832*N^2 + 21171265061472*N - 12164341432320)*lambda^18 + O(lambda^20):



s5 := N*(N + 4)*(N + 3)*(N + 2)*(N + 1)/120 + 1/48*N*(N + 3)*(N + 2)*(N + 1)*(N + 4)^2*lambda^2 + 1/576*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(14*N^2 + 116*N + 245)*lambda^4 + 1/3456*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(61*N^3 + 784*N^2 + 3430*N + 5100)*lambda^6 + 1/138240*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(1242*N^4 + 21976*N^3 + 149122*N^2 + 459160*N + 540375)*lambda^8 + 1/4147200*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(14202*N^5 + 323848*N^4 + 3024812*N^3 + 14440448*N^2 + 35174815*N + 34912500)*lambda^10 + 1/348364800*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(355380*N^6 + 10011392*N^5 + 120479278*N^4 + 791372488*N^3 + 2987088152*N^2 + 6132162060*N + 5339390625)*lambda^12 + 1/4877107200*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(1194145*N^7 + 40349236*N^6 + 599709680*N^5 + 5073172500*N^4 + 26331835890*N^3 + 83705941904*N^2 + 150624593520*N + 118144687500)*lambda^14 + 1/702303436800*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(34027346*N^8 + 1349156072*N^7 + 24044361868*N^6 + 251098914488*N^5 + 1677511681606*N^4 + 7327820128880*N^3 + 20402325239540*N^2 + 33042750865200*N + 23790399609375)*lambda^16 + 1/63207309312000*N*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(508809098*N^9 + 23274191696*N^8 + 486572064640*N^7 + 6090204425624*N^6 + 50199883461502*N^5 + 282061363191944*N^4 + 1078339454353100*N^3 + 2699947022142816*N^2 + 4010199816968955*N + 2687318648437500)*lambda^18 + O(lambda^20) :

s14 := N*(N - 1)*(N + 3)*(N + 2)*(N + 1)/30 + 1/12*N*(N - 1)*(N + 3)*(N + 1)*(N + 2)^2*lambda^2 + 1/144*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(14*N^2 + 58*N + 65)*lambda^4 + 1/864*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(61*N^3 + 392*N^2 + 910*N + 750)*lambda^6 + 1/34560*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(1242*N^4 + 10988*N^3 + 39586*N^2 + 67556*N + 45375)*lambda^8 + 1/1036800*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(14202*N^5 + 161924*N^4 + 803732*N^3 + 2128504*N^2 + 2960215*N + 1706250)*lambda^10 + 1/87091200*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(355380*N^6 + 5005696*N^5 + 32049694*N^4 + 116950148*N^3 + 252433256*N^2 + 301485006*N + 153703125)*lambda^12 + 1/1219276800*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(1194145*N^7 + 20174618*N^6 + 159729020*N^5 + 751927290*N^4 + 2236632030*N^3 + 4148286592*N^2 + 4388600400*N + 2017968750)*lambda^14 + 1/175575859200*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(34027346*N^8 + 674578036*N^7 + 6411893284*N^6 + 37329479980*N^5 + 143260192270*N^4 + 366317221096*N^3 + 602477065940*N^2 + 576141018408*N + 242180859375)*lambda^16 + 1/15801827328000*N*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(508809098*N^9 + 11637095848*N^8 + 129906377080*N^7 + 908066519932*N^6 + 4310040109462*N^5 + 14222756963572*N^4 + 32273361018380*N^3 + 48053201934528*N^2 + 42129587294955*N + 16347761718750)*lambda^18 + O(lambda^20) :

s23 := N^2*(N - 1)*(N + 2)*(N + 1)/24 + 1/48*N^2*(N - 1)*(5*N + 4)*(N + 2)*(N + 1)*lambda^2 + 1/576*N^2*(N - 1)*(N + 2)*(N + 1)*(70*N^2 + 116*N + 73)*lambda^4 + 1/3456*N^2*(N - 1)*(N + 2)*(N + 1)*(305*N^3 + 784*N^2 + 1022*N + 492)*lambda^6 + 1/138240*N^2*(N - 1)*(N + 2)*(N + 1)*(6210*N^4 + 21976*N^3 + 44522*N^2 + 44344*N + 18291)*lambda^8 + 1/4147200*N^2*(N - 1)*(N + 2)*(N + 1)*(71010*N^5 + 323848*N^4 + 905980*N^3 + 1400288*N^2 + 1199195*N + 433140)*lambda^10 + 1/348364800*N^2*(N - 1)*(N + 2)*(N + 1)*(1776900*N^6 + 10011392*N^5 + 36222182*N^4 + 77168584*N^3 + 102855832*N^2 + 77314284*N + 25146981)*lambda^12 + 1/4877107200*N^2*(N - 1)*(N + 2)*(N + 1)*(5970725*N^7 + 40349236*N^6 + 181023088*N^5 + 497779860*N^4 + 916757850*N^3 + 1073767664*N^2 + 729333552*N + 217275660)*lambda^14 + 1/702303436800*N^2*(N - 1)*(N + 2)*(N + 1)*(170136730*N^8 + 1349156072*N^7 + 7286622332*N^6 + 24794404088*N^5 + 59059276574*N^4 + 95623133744*N^3 + 101443942276*N^2 + 63262765296*N + 17486424603)*lambda^16 + 1/63207309312000*N^2*(N - 1)*(N + 2)*(N + 1)*(2544045490*N^9 + 23274191696*N^8 + 148018312448*N^7 + 605094041240*N^6 + 1786540181750*N^5 + 3741127328264*N^4 + 5495310591292*N^3 + 5359681867680*N^2 + 3108840565095*N + 806301946620)*lambda^18 + O(lambda^20) :

s113 := N*(N - 2)*(N + 2)*(N - 1)*(N + 1)/20 + 1/8*N^2*(N - 1)*(N + 1)*(N - 2)*(N + 2)*lambda^2 + 1/96*N*(14*N^2 + 5)*(N - 1)*(N + 1)*(N - 2)*(N + 2)*lambda^4 + 1/576*N^2*(61*N^2 + 70)*(N - 1)*(N + 1)*(N - 2)*(N + 2)*lambda^6 + 1/23040*N*(N - 1)*(N + 1)*(N - 2)*(N + 2)*(1242*N^4 + 3074*N^2 + 375)*lambda^8 + 1/691200*N^2*(N - 1)*(N + 1)*(N - 2)*(N + 2)*(14202*N^4 + 63372*N^2 + 26815)*lambda^10 + 1/58060800*N*(N - 1)*(N + 1)*(N - 2)*(N + 2)*(355380*N^6 + 2573166*N^4 + 2494424*N^2 + 140625)*lambda^12 + 1/162570240*N^2*(N - 1)*(N + 1)*(N - 2)*(N + 2)*(238829*N^6 + 2613760*N^4 + 4791418*N^2 + 972432)*lambda^14 + 1/117050572800*N*(N - 1)*(N + 1)*(N - 2)*(N + 2)*(34027346*N^8 + 534403756*N^6 + 1649722918*N^4 + 820815860*N^2 + 24609375)*lambda^16 + 1/10534551552000*N^2*(N - 1)*(N + 1)*(N - 2)*(N + 2)*(508809098*N^8 + 11017814560*N^6 + 52896647902*N^4 + 52880757260*N^2 + 4931706555)*lambda^18 + O(lambda^20) :

s122 := N^2*(N - 1)*(N + 1)*(N - 2)/24 + 1/48*N^2*(N - 1)*(N - 2)*(5*N - 4)*(N + 1)*lambda^2 + 1/576*N^2*(N - 1)*(N - 2)*(N + 1)*(70*N^2 - 116*N + 73)*lambda^4 + 1/3456*N^2*(N - 1)*(N - 2)*(N + 1)*(305*N^3 - 784*N^2 + 1022*N - 492)*lambda^6 + 1/138240*N^2*(N - 1)*(N - 2)*(N + 1)*(6210*N^4 - 21976*N^3 + 44522*N^2 - 44344*N + 18291)*lambda^8 + 1/4147200*N^2*(N - 1)*(N - 2)*(N + 1)*(71010*N^5 - 323848*N^4 + 905980*N^3 - 1400288*N^2 + 1199195*N - 433140)*lambda^10 + 1/348364800*N^2*(N - 1)*(N - 2)*(N + 1)*(1776900*N^6 - 10011392*N^5 + 36222182*N^4 - 77168584*N^3 + 102855832*N^2 - 77314284*N + 25146981)*lambda^12 + 1/4877107200*N^2*(N - 1)*(N - 2)*(N + 1)*(5970725*N^7 - 40349236*N^6 + 181023088*N^5 - 497779860*N^4 + 916757850*N^3 - 1073767664*N^2 + 729333552*N - 217275660)*lambda^14 + 1/702303436800*N^2*(N - 1)*(N - 2)*(N + 1)*(170136730*N^8 - 1349156072*N^7 + 7286622332*N^6 - 24794404088*N^5 + 59059276574*N^4 - 95623133744*N^3 + 101443942276*N^2 - 63262765296*N + 17486424603)*lambda^16 + 1/63207309312000*N^2*(N - 1)*(N - 2)*(N + 1)*(2544045490*N^9 - 23274191696*N^8 + 148018312448*N^7 - 605094041240*N^6 + 1786540181750*N^5 - 3741127328264*N^4 + 5495310591292*N^3 - 5359681867680*N^2 + 3108840565095*N - 806301946620)*lambda^18 + O(lambda^20) :

s1112 := N*(N - 1)*(N - 2)*(N - 3)*(N + 1)/30 + 1/12*N*(N - 1)*(N - 3)*(N + 1)*(N - 2)^2*lambda^2 + 1/144*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(14*N^2 - 58*N + 65)*lambda^4 + 1/864*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(61*N^3 - 392*N^2 + 910*N - 750)*lambda^6 + 1/34560*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(1242*N^4 - 10988*N^3 + 39586*N^2 - 67556*N + 45375)*lambda^8 + 1/1036800*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(14202*N^5 - 161924*N^4 + 803732*N^3 - 2128504*N^2 + 2960215*N - 1706250)*lambda^10 + 1/87091200*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(355380*N^6 - 5005696*N^5 + 32049694*N^4 - 116950148*N^3 + 252433256*N^2 - 301485006*N + 153703125)*lambda^12 + 1/1219276800*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(1194145*N^7 - 20174618*N^6 + 159729020*N^5 - 751927290*N^4 + 2236632030*N^3 - 4148286592*N^2 + 4388600400*N - 2017968750)*lambda^14 + 1/175575859200*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(34027346*N^8 - 674578036*N^7 + 6411893284*N^6 - 37329479980*N^5 + 143260192270*N^4 - 366317221096*N^3 + 602477065940*N^2 - 576141018408*N + 242180859375)*lambda^16 + 1/15801827328000*N*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(508809098*N^9 - 11637095848*N^8 + 129906377080*N^7 - 908066519932*N^6 + 4310040109462*N^5 - 14222756963572*N^4 + 32273361018380*N^3 - 48053201934528*N^2 + 42129587294955*N - 16347761718750)*lambda^18 + O(lambda^20) :

s11111 := N*(N - 1)*(N - 2)*(N - 3)*(N - 4)/120 + 1/48*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)^2*lambda^2 + 1/576*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(14*N^2 - 116*N + 245)*lambda^4 + 1/3456*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(61*N^3 - 784*N^2 + 3430*N - 5100)*lambda^6 + 1/138240*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(1242*N^4 - 21976*N^3 + 149122*N^2 - 459160*N + 540375)*lambda^8 + 1/4147200*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(14202*N^5 - 323848*N^4 + 3024812*N^3 - 14440448*N^2 + 35174815*N - 34912500)*lambda^10 + 1/348364800*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(355380*N^6 - 10011392*N^5 + 120479278*N^4 - 791372488*N^3 + 2987088152*N^2 - 6132162060*N + 5339390625)*lambda^12 + 1/4877107200*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(1194145*N^7 - 40349236*N^6 + 599709680*N^5 - 5073172500*N^4 + 26331835890*N^3 - 83705941904*N^2 + 150624593520*N - 118144687500)*lambda^14 + 1/702303436800*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(34027346*N^8 - 1349156072*N^7 + 24044361868*N^6 - 251098914488*N^5 + 1677511681606*N^4 - 7327820128880*N^3 + 20402325239540*N^2 - 33042750865200*N + 23790399609375)*lambda^16 + 1/63207309312000*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(508809098*N^9 - 23274191696*N^8 + 486572064640*N^7 - 6090204425624*N^6 + 50199883461502*N^5 - 282061363191944*N^4 + 1078339454353100*N^3 - 2699947022142816*N^2 + 4010199816968955*N - 2687318648437500)*lambda^18 + O(lambda^20) :





s6:= 1/17382010060800000 *    N*(N + 5)*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(32733086211*N^10*lambda^20 + 2050692257155*N^9*lambda^20 + 58915668488490*N^8*lambda^20 + 176895574460*N^9*lambda^18 + 1021286706994830*N^7*lambda^20 + 9763315285900*N^8*lambda^18 + 11818984620218523*N^6*lambda^20 + 243910965293600*N^7*lambda^18 + 95325295034992995*N^5*lambda^20 + 819845046900*N^8*lambda^16 + 3617026195420000*N^6*lambda^18 + 542153651462019960*N^4*lambda^20 + 39338324833500*N^7*lambda^16 + 35057259673180580*N^5*lambda^18 + 2144944399876543820*N^3*lambda^20 + 840476086530300*N^6*lambda^16 + 230099353034772100*N^4*lambda^18 + 5644099667586215616*N^2*lambda^20 + 3213053632800*N^7*lambda^14 + 10434827670646500*N^5*lambda^16 + 1021795993365470400*N^3*lambda^18 + 8910819588682094400*N*lambda^20 + 131819747004000*N^6*lambda^14 + 82270137405495600*N^4*lambda^16 + 2957470659781506000*N^2*lambda^18 + 6403360492221235200*lambda^20 + 2357232403442400*N^5*lambda^14 + 421417400697612000*N^3*lambda^16 + 5057872638946680960*N*lambda^18 + 10464927580800*N^6*lambda^12 + 23797835781588000*N^4*lambda^14 + 1368361189449619200*N^2*lambda^16 + 3890280087429120000*lambda^18 + 359269461936000*N^5*lambda^12 + 146367652050259200*N^3*lambda^14 + 2572663078263960000*N*lambda^16 + 5222692057968000*N^4*lambda^12 + 547958652302160000*N^2*lambda^14 + 2142196167057408000*lambda^16 + 27705931545600*N^5*lambda^10 + 41117513809680000*N^3*lambda^12 + 1155132171069465600*N*lambda^14 + 773087027328000*N^4*lambda^10 + 184750198777267200*N^2*lambda^12 + 1056795172392960000*lambda^14 + 8761636211328000*N^3*lambda^10 + 448822071859392000*N*lambda^12 + 57889738368000*N^4*lambda^8 + 50375690563968000*N^2*lambda^10 + 460151469195264000*lambda^12 + 1259139530880000*N^3*lambda^8 + 146820889939046400*N*lambda^10 + 10419147002880000*N^2*lambda^8 + 173385550356480000*lambda^10 + 91537205760000*N^3*lambda^6 + 38845473004800000*N*lambda^8 + 1453530355200000*N^2*lambda^6 + 55014061842432000*lambda^8 + 7797762846720000*N*lambda^6 + 102602142720000*N^2*lambda^4 + 14122883174400000*lambda^6 + 1056198528000000*N*lambda^4 + 2752151592960000*lambda^4 + 72425041920000*N*lambda^2 + 362125209600000*lambda^2 + 24141680640000) :

s15:=  1/3476402012160000 * N*(N - 1)*(N + 4)*(N + 3)*(N + 2)*(N + 1)*(32733086211*N^10*lambda^20 + 1230415354293*N^9*lambda^20 + 21765509515746*N^8*lambda^20 + 176895574460*N^9*lambda^18 + 237274945648026*N^7*lambda^20 + 5857989171540*N^8*lambda^18 + 1756206039224643*N^6*lambda^20 + 90067615594880*N^7*lambda^18 + 9177264655834317*N^5*lambda^20 + 819845046900*N^8*lambda^16 + 839278286278080*N^6*lambda^18 + 34130389957280664*N^4*lambda^20 + 23602994900100*N^7*lambda^16 + 5196855207239300*N^5*lambda^18 + 88790231045392164*N^3*lambda^20 + 310211175037500*N^6*lambda^16 + 22067682429726780*N^4*lambda^18 + 153904063346546496*N^2*lambda^20 + 3213053632800*N^7*lambda^14 + 2418149369403900*N^5*lambda^16 + 63958346846739840*N^3*lambda^18 + 159679635097187520*N*lambda^20 + 79091848202400*N^6*lambda^14 + 12166679487164400*N^4*lambda^16 + 121421801141443440*N^2*lambda^18 + 74858673822105600*lambda^20 + 869621323903200*N^5*lambda^14 + 40263339227205600*N^3*lambda^16 + 136327041801624960*N*lambda^18 + 10464927580800*N^6*lambda^12 + 5507970693746400*N^4*lambda^14 + 85173690720729600*N^2*lambda^16 + 68586928555622400*lambda^18 + 215561677161600*N^5*lambda^12 + 21596719164768000*N^3*lambda^14 + 104786050687560000*N*lambda^16 + 1925871577660800*N^4*lambda^12 + 52168862708899200*N^2*lambda^14 + 57099903049728000*lambda^16 + 27705931545600*N^5*lambda^10 + 9505598324745600*N^3*lambda^12 + 71536476913228800*N*lambda^14 + 463852216396800*N^4*lambda^10 + 27205371201254400*N^2*lambda^12 + 42741121167360000*lambda^14 + 3229570092672000*N^3*lambda^10 + 42603884095449600*N*lambda^12 + 57889738368000*N^4*lambda^8 + 11634710800204800*N^2*lambda^10 + 28382339284992000*lambda^12 + 755483718528000*N^3*lambda^8 + 21587128703078400*N*lambda^10 + 3839331944448000*N^2*lambda^8 + 16425999507456000*lambda^10 + 91537205760000*N^3*lambda^6 + 8965918418688000*N*lambda^8 + 872118213120000*N^2*lambda^6 + 8082634678272000*lambda^8 + 2872859996160000*N*lambda^6 + 102602142720000*N^2*lambda^4 + 3259126886400000*lambda^6 + 633719116800000*N*lambda^4 + 1013950586880000*lambda^4 + 72425041920000*N*lambda^2 + 217275125760000*lambda^2 + 24141680640000) :

s24:= 1/5794003353600000*     N^2*(N - 1)*(N + 3)*(N + 2)*(N + 1)*(98199258633*N^10*lambda^20 + 2050692257155*N^9*lambda^20 + 21863516996510*N^8*lambda^20 + 530686723380*N^9*lambda^18 + 150670866301790*N^7*lambda^20 + 9763315285900*N^8*lambda^18 + 727476881134289*N^6*lambda^20 + 90405916418400*N^7*lambda^18 + 2533486127378195*N^5*lambda^20 + 2459535140700*N^8*lambda^16 + 532118100738400*N^6*lambda^18 + 6371547215598440*N^4*lambda^20 + 39338324833500*N^7*lambda^16 + 2147324718474540*N^5*lambda^18 + 11317160920474060*N^3*lambda^20 + 311139564030900*N^6*lambda^16 + 6069482401764100*N^4*lambda^18 + 13469829200183328*N^2*lambda^20 + 9639160898400*N^7*lambda^14 + 1530734896102500*N^5*lambda^16 + 11876144944329600*N^3*lambda^18 + 9619135299662400*N*lambda^20 + 131819747004000*N^6*lambda^14 + 5014497403198800*N^4*lambda^16 + 15357803490123600*N^2*lambda^18 + 3101730866611200*lambda^20 + 871561572631200*N^5*lambda^14 + 11031988960476000*N^3*lambda^16 + 11800070820046080*N*lambda^18 + 31394782742400*N^6*lambda^12 + 3481239183444000*N^4*lambda^14 + 15726966060009600*N^2*lambda^16 + 4065849653184000*lambda^18 + 359269461936000*N^5*lambda^12 + 8878954874169600*N^3*lambda^14 + 13143639758040000*N*lambda^16 + 1928759917392000*N^4*lambda^12 + 14240069647056000*N^2*lambda^14 + 4880941053120000*lambda^16 + 83117794636800*N^5*lambda^10 + 5999153851152000*N^3*lambda^12 + 13132955612620800*N*lambda^14 + 773087027328000*N^4*lambda^10 + 11159018143257600*N^2*lambda^12 + 5313363568128000*lambda^14 + 3232286031744000*N^3*lambda^10 + 11587725293760000*N*lambda^12 + 173669215104000*N^4*lambda^8 + 7333756391808000*N^2*lambda^10 + 5180967525888000*lambda^12 + 1259139530880000*N^3*lambda^8 + 8837585268019200*N*lambda^10 + 3840539028480000*N^2*lambda^8 + 4454140078080000*lambda^10 + 274611617280000*N^3*lambda^6 + 5646638511360000*N*lambda^8 + 1453530355200000*N^2*lambda^6 + 3304996079616000*lambda^8 + 2872859996160000*N*lambda^6 + 307806428160000*N^2*lambda^4 + 2052042854400000*lambda^6 + 1056198528000000*N*lambda^4 + 1013950586880000*lambda^4 + 217275125760000*N*lambda^2 + 362125209600000*lambda^2 + 72425041920000) :

s114:=  1/1738201006080000*    N*(N - 1)*(N - 2)*(N + 3)*(N + 2)*(N + 1)*(32733086211*N^10*lambda^20 + 410138451431*N^9*lambda^20 + 3190430029374*N^8*lambda^20 + 176895574460*N^9*lambda^18 + 16508802124530*N^7*lambda^20 + 1952663057180*N^8*lambda^18 + 60984016400823*N^6*lambda^20 + 13145940745520*N^7*lambda^18 + 162587401999779*N^5*lambda^20 + 819845046900*N^8*lambda^16 + 57936523597040*N^6*lambda^18 + 309825744739656*N^4*lambda^20 + 7867664966700*N^7*lambda^16 + 177970098569780*N^5*lambda^18 + 408468172512580*N^3*lambda^20 + 45078719291100*N^6*lambda^16 + 382316393094020*N^4*lambda^18 + 349515819185856*N^2*lambda^20 + 3213053632800*N^7*lambda^14 + 165591917637300*N^5*lambda^16 + 560864788920480*N^3*lambda^18 + 171891053052480*N*lambda^20 + 26363949400800*N^6*lambda^14 + 410764278315600*N^4*lambda^16 + 530453654858160*N^2*lambda^18 + 36569943244800*lambda^20 + 125815784133600*N^5*lambda^14 + 681566840539200*N^3*lambda^16 + 287527456719360*N*lambda^18 + 10464927580800*N^6*lambda^12 + 374201768714400*N^4*lambda^14 + 720390266006400*N^2*lambda^16 + 67044895948800*lambda^18 + 71853892387200*N^5*lambda^12 + 718950996403200*N^3*lambda^14 + 433725808507200*N*lambda^16 + 277461337507200*N^4*lambda^12 + 862853469667200*N^2*lambda^14 + 111741493248000*lambda^16 + 27705931545600*N^5*lambda^10 + 641047781404800*N^3*lambda^12 + 583383438950400*N*lambda^14 + 154617405465600*N^4*lambda^10 + 893892827520000*N^2*lambda^12 + 167612239872000*lambda^14 + 463537033344000*N^3*lambda^10 + 689337669081600*N*lambda^12 + 57889738368000*N^4*lambda^8 + 779786343705600*N^2*lambda^10 + 223482986496000*lambda^12 + 251827906176000*N^3*lambda^8 + 701557239398400*N*lambda^10 + 549424415232000*N^2*lambda^8 + 260730150912000*lambda^10 + 91537205760000*N^3*lambda^6 + 598411908864000*N*lambda^8 + 290706071040000*N^2*lambda^6 + 260730150912000*lambda^8 + 410408570880000*N*lambda^6 + 102602142720000*N^2*lambda^4 + 217275125760000*lambda^6 + 211239705600000*N*lambda^4 + 144850083840000*lambda^4 + 72425041920000*N*lambda^2 + 72425041920000*lambda^2 + 24141680640000) :

s33:= 1/3476402012160000 *    N^2*(N + 2)*(N - 1)*(N + 1)^2*(32733086211*N^10*lambda^20 + 410138451431*N^9*lambda^20 + 3135734379858*N^8*lambda^20 + 176895574460*N^9*lambda^18 + 15987967466574*N^7*lambda^20 + 1952663057180*N^8*lambda^18 + 59075274162195*N^6*lambda^20 + 12958127314880*N^7*lambda^18 + 160470059119359*N^5*lambda^20 + 819845046900*N^8*lambda^16 + 56437794522560*N^6*lambda^18 + 320340880013112*N^4*lambda^20 + 7867664966700*N^7*lambda^16 + 174319795810820*N^5*lambda^18 + 458645899594636*N^3*lambda^20 + 44567780687100*N^6*lambda^16 + 384536870960660*N^4*lambda^18 + 447091666668384*N^2*lambda^20 + 3213053632800*N^7*lambda^14 + 162279618009300*N^5*lambda^16 + 597855022121280*N^3*lambda^18 + 266132375265600*N*lambda^20 + 26363949400800*N^6*lambda^14 + 406955132852400*N^4*lambda^16 + 624354506732880*N^2*lambda^18 + 73049726223360*lambda^20 + 124762100364000*N^5*lambda^14 + 699144155661600*N^3*lambda^16 + 394152369684480*N*lambda^18 + 10464927580800*N^6*lambda^12 + 368898861751200*N^4*lambda^14 + 792788888707200*N^2*lambda^16 + 113812525094400*lambda^18 + 71853892387200*N^5*lambda^12 + 720371116396800*N^3*lambda^14 + 536155462180800*N*lambda^16 + 275922784368000*N^4*lambda^12 + 902712031056000*N^2*lambda^14 + 164181254054400*lambda^16 + 27705931545600*N^5*lambda^10 + 635459269737600*N^3*lambda^12 + 662924528640000*N*lambda^14 + 154617405465600*N^4*lambda^10 + 905109128985600*N^2*lambda^12 + 217499298508800*lambda^14 + 462128768640000*N^3*lambda^10 + 734740793740800*N*lambda^12 + 57889738368000*N^4*lambda^8 + 776567452953600*N^2*lambda^10 + 261839518617600*lambda^12 + 251827906176000*N^3*lambda^8 + 716645789798400*N*lambda^10 + 548820873216000*N^2*lambda^8 + 282457663488000*lambda^10 + 91537205760000*N^3*lambda^6 + 597808366848000*N*lambda^8 + 290706071040000*N^2*lambda^6 + 267972655104000*lambda^8 + 410408570880000*N*lambda^6 + 102602142720000*N^2*lambda^4 + 217275125760000*lambda^6 + 211239705600000*N*lambda^4 + 144850083840000*lambda^4 + 72425041920000*N*lambda^2 + 72425041920000*lambda^2 + 24141680640000) :

s123:= 1/1086375628800000 *   N^2*(N - 2)*(N + 2)*(N - 1)*(N + 1)*(32733086211*N^10*lambda^20 + 834360312630*N^8*lambda^20 + 176895574460*N^9*lambda^18 + 5608962240543*N^6*lambda^20 + 3413347995200*N^7*lambda^18 + 819845046900*N^8*lambda^16 + 10895950632420*N^4*lambda^20 + 16059889863380*N^5*lambda^18 + 11617825695300*N^6*lambda^16 + 4565953721796*N^2*lambda^20 + 3213053632800*N^7*lambda^14 + 18955316938800*N^3*lambda^18 + 36296212332600*N^4*lambda^16 + 106425100800*lambda^20 + 32181539306400*N^5*lambda^14 + 3431117828160*N*lambda^18 + 10464927580800*N^6*lambda^12 + 23282079361200*N^2*lambda^16 + 62085773851200*N^3*lambda^14 + 70448461776000*N^4*lambda^12 + 1210141944000*lambda^16 + 27705931545600*N^5*lambda^10 + 17963723289600*N*lambda^14 + 75306994963200*N^2*lambda^12 + 116902735488000*N^3*lambda^10 + 57889738368000*N^4*lambda^8 + 6556334400000*lambda^12 + 57577908326400*N*lambda^10 + 137808760320000*N^2*lambda^8 + 91537205760000*N^3*lambda^6 + 20822199552000*lambda^8 + 102602142720000*N*lambda^6 + 102602142720000*N^2*lambda^4 + 36212520960000*lambda^4 + 72425041920000*N*lambda^2 + 24141680640000) :

s1113:= 1/1738201006080000 *   N*(N - 1)*(N - 2)*(N - 3)*(N + 2)*(N + 1)*(32733086211*N^10*lambda^20 - 410138451431*N^9*lambda^20 + 3190430029374*N^8*lambda^20 + 176895574460*N^9*lambda^18 - 16508802124530*N^7*lambda^20 - 1952663057180*N^8*lambda^18 + 60984016400823*N^6*lambda^20 + 13145940745520*N^7*lambda^18 - 162587401999779*N^5*lambda^20 + 819845046900*N^8*lambda^16 - 57936523597040*N^6*lambda^18 + 309825744739656*N^4*lambda^20 - 7867664966700*N^7*lambda^16 + 177970098569780*N^5*lambda^18 - 408468172512580*N^3*lambda^20 + 45078719291100*N^6*lambda^16 - 382316393094020*N^4*lambda^18 + 349515819185856*N^2*lambda^20 + 3213053632800*N^7*lambda^14 - 165591917637300*N^5*lambda^16 + 560864788920480*N^3*lambda^18 - 171891053052480*N*lambda^20 - 26363949400800*N^6*lambda^14 + 410764278315600*N^4*lambda^16 - 530453654858160*N^2*lambda^18 + 36569943244800*lambda^20 + 125815784133600*N^5*lambda^14 - 681566840539200*N^3*lambda^16 + 287527456719360*N*lambda^18 + 10464927580800*N^6*lambda^12 - 374201768714400*N^4*lambda^14 + 720390266006400*N^2*lambda^16 - 67044895948800*lambda^18 - 71853892387200*N^5*lambda^12 + 718950996403200*N^3*lambda^14 - 433725808507200*N*lambda^16 + 277461337507200*N^4*lambda^12 - 862853469667200*N^2*lambda^14 + 111741493248000*lambda^16 + 27705931545600*N^5*lambda^10 - 641047781404800*N^3*lambda^12 + 583383438950400*N*lambda^14 - 154617405465600*N^4*lambda^10 + 893892827520000*N^2*lambda^12 - 167612239872000*lambda^14 + 463537033344000*N^3*lambda^10 - 689337669081600*N*lambda^12 + 57889738368000*N^4*lambda^8 - 779786343705600*N^2*lambda^10 + 223482986496000*lambda^12 - 251827906176000*N^3*lambda^8 + 701557239398400*N*lambda^10 + 549424415232000*N^2*lambda^8 - 260730150912000*lambda^10 + 91537205760000*N^3*lambda^6 - 598411908864000*N*lambda^8 - 290706071040000*N^2*lambda^6 + 260730150912000*lambda^8 + 410408570880000*N*lambda^6 + 102602142720000*N^2*lambda^4 - 217275125760000*lambda^6 - 211239705600000*N*lambda^4 + 144850083840000*lambda^4 + 72425041920000*N*lambda^2 - 72425041920000*lambda^2 + 24141680640000) :

###s222 := N^2*(N + 1)*(N - 2)*(N - 1)^2/144 + 1/48*N^2*(N + 1)*(N - 2)*(N - 1)^3*lambda^2 + 1/576*N^2*(N + 1)*(N - 2)*(17*N^2 - 35*N + 24)*(N - 1)^2*lambda^4 + 1/3456*N^2*(N + 1)*(N - 2)*(91*N^3 - 289*N^2 + 408*N - 216)*(N - 1)^2*lambda^6 + 1/69120*N^2*(N + 1)*(N - 2)*(1151*N^4 - 5007*N^3 + 10912*N^2 - 11886*N + 5328)*(N - 1)^2*lambda^8 + 1/1036800*N^2*(N + 1)*(N - 2)*(8263*N^5 - 46113*N^4 + 137825*N^3 - 231603*N^2 + 213732*N - 84240)*(N - 1)^2*lambda^10 + 1/174182400*N^2*(N + 1)*(N - 2)*(524337*N^6 - 3600183*N^5 + 13824895*N^4 - 31839189*N^3 + 45349784*N^2 - 36813612*N + 13119264)*(N - 1)^2*lambda^12 + 1/4877107200*N^2*(N + 1)*(N - 2)*(4507651*N^7 - 36986461*N^6 + 175031005*N^5 - 517534879*N^4 + 1010621656*N^3 - 1266431020*N^2 + 930028800*N - 305133696)*(N - 1)^2*lambda^14 + 1/351151718400*N^2*(N + 1)*(N - 2)*(82812631*N^8 - 794713633*N^7 + 4501796029*N^6 - 16391880607*N^5 + 41106579076*N^4 - 70620621784*N^3 + 80079685728*N^2 - 54157117392*N + 16583965056)*(N - 1)^2*lambda^16 + 1/15801827328000*N^2*(N + 1)*(N - 2)*(804070793*N^9 - 8875741169*N^8 + 58900578704*N^7 - 256535429648*N^6 + 792362708231*N^5 - 1747894868003*N^4 + 2717522827824*N^3 - 2837975030604*N^2 + 1791601680384*N - 517329659520)*(N - 1)^2*lambda^18 + O(lambda^20) :

s222:=  1/3476402012160000*  N^2*(N + 1)*(N - 2)*(N - 1)^2*(32733086211*N^10*lambda^20 - 410138451431*N^9*lambda^20 + 3135734379858*N^8*lambda^20 + 176895574460*N^9*lambda^18 - 15987967466574*N^7*lambda^20 - 1952663057180*N^8*lambda^18 + 59075274162195*N^6*lambda^20 + 12958127314880*N^7*lambda^18 - 160470059119359*N^5*lambda^20 + 819845046900*N^8*lambda^16 - 56437794522560*N^6*lambda^18 + 320340880013112*N^4*lambda^20 - 7867664966700*N^7*lambda^16 + 174319795810820*N^5*lambda^18 - 458645899594636*N^3*lambda^20 + 44567780687100*N^6*lambda^16 - 384536870960660*N^4*lambda^18 + 447091666668384*N^2*lambda^20 + 3213053632800*N^7*lambda^14 - 162279618009300*N^5*lambda^16 + 597855022121280*N^3*lambda^18 - 266132375265600*N*lambda^20 - 26363949400800*N^6*lambda^14 + 406955132852400*N^4*lambda^16 - 624354506732880*N^2*lambda^18 + 73049726223360*lambda^20 + 124762100364000*N^5*lambda^14 - 699144155661600*N^3*lambda^16 + 394152369684480*N*lambda^18 + 10464927580800*N^6*lambda^12 - 368898861751200*N^4*lambda^14 + 792788888707200*N^2*lambda^16 - 113812525094400*lambda^18 - 71853892387200*N^5*lambda^12 + 720371116396800*N^3*lambda^14 - 536155462180800*N*lambda^16 + 275922784368000*N^4*lambda^12 - 902712031056000*N^2*lambda^14 + 164181254054400*lambda^16 + 27705931545600*N^5*lambda^10 - 635459269737600*N^3*lambda^12 + 662924528640000*N*lambda^14 - 154617405465600*N^4*lambda^10 + 905109128985600*N^2*lambda^12 - 217499298508800*lambda^14 + 462128768640000*N^3*lambda^10 - 734740793740800*N*lambda^12 + 57889738368000*N^4*lambda^8 - 776567452953600*N^2*lambda^10 + 261839518617600*lambda^12 - 251827906176000*N^3*lambda^8 + 716645789798400*N*lambda^10 + 548820873216000*N^2*lambda^8 - 282457663488000*lambda^10 + 91537205760000*N^3*lambda^6 - 597808366848000*N*lambda^8 - 290706071040000*N^2*lambda^6 + 267972655104000*lambda^8 + 410408570880000*N*lambda^6 + 102602142720000*N^2*lambda^4 - 217275125760000*lambda^6 - 211239705600000*N*lambda^4 + 144850083840000*lambda^4 + 72425041920000*N*lambda^2 - 72425041920000*lambda^2 + 24141680640000):

###s1122 := N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)/80 + 1/80*N^2*(3*N - 5)*(N - 1)*(N - 2)*(N - 3)*(N + 1)*lambda^2 + 1/960*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(51*N^2 - 175*N + 168)*lambda^4 + 1/5760*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(273*N^3 - 1445*N^2 + 2856*N - 2040)*lambda^6 + 1/115200*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(3453*N^4 - 25035*N^3 + 76360*N^2 - 112270*N + 65712)*lambda^8 + 1/1728000*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(24789*N^5 - 230565*N^4 + 963995*N^3 - 2187215*N^2 + 2635716*N - 1328400)*lambda^10 + 1/290304000*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(1573011*N^6 - 18000915*N^5 + 96639005*N^4 - 300582905*N^3 + 559113864*N^2 - 580593900*N + 259588320)*lambda^12 + 1/8128512000*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(13522953*N^7 - 184932305*N^6 + 1222729479*N^5 - 4883893355*N^4 + 12456446232*N^3 - 19977651020*N^2 + 18424460736*N - 7454213760)*lambda^14 + 1/585252864000*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(248437893*N^8 - 3973568165*N^7 + 31428238791*N^6 - 154619686475*N^5 + 506514889212*N^4 - 1114342319240*N^3 + 1588582430304*N^2 - 1327640379600*N + 493024348800)*lambda^16 + 1/26336378880000*N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(2412212379*N^9 - 44378705845*N^8 + 410935983720*N^7 - 2418718639720*N^6 + 9760566902157*N^5 - 27588556371655*N^4 + 53982477019680*N^3 - 69808197682380*N^2 + 53636685545664*N - 18481134787200)*lambda^18 + O(lambda^20) :

s1122:=  1/5794003353600000   *  N^2*(N - 1)*(N - 2)*(N - 3)*(N + 1)*(98199258633*N^10*lambda^20 - 2050692257155*N^9*lambda^20 + 21863516996510*N^8*lambda^20 + 530686723380*N^9*lambda^18 - 150670866301790*N^7*lambda^20 - 9763315285900*N^8*lambda^18 + 727476881134289*N^6*lambda^20 + 90405916418400*N^7*lambda^18 - 2533486127378195*N^5*lambda^20 + 2459535140700*N^8*lambda^16 - 532118100738400*N^6*lambda^18 + 6371547215598440*N^4*lambda^20 - 39338324833500*N^7*lambda^16 + 2147324718474540*N^5*lambda^18 - 11317160920474060*N^3*lambda^20 + 311139564030900*N^6*lambda^16 - 6069482401764100*N^4*lambda^18 + 13469829200183328*N^2*lambda^20 + 9639160898400*N^7*lambda^14 - 1530734896102500*N^5*lambda^16 + 11876144944329600*N^3*lambda^18 - 9619135299662400*N*lambda^20 - 131819747004000*N^6*lambda^14 + 5014497403198800*N^4*lambda^16 - 15357803490123600*N^2*lambda^18 + 3101730866611200*lambda^20 + 871561572631200*N^5*lambda^14 - 11031988960476000*N^3*lambda^16 + 11800070820046080*N*lambda^18 + 31394782742400*N^6*lambda^12 - 3481239183444000*N^4*lambda^14 + 15726966060009600*N^2*lambda^16 - 4065849653184000*lambda^18 - 359269461936000*N^5*lambda^12 + 8878954874169600*N^3*lambda^14 - 13143639758040000*N*lambda^16 + 1928759917392000*N^4*lambda^12 - 14240069647056000*N^2*lambda^14 + 4880941053120000*lambda^16 + 83117794636800*N^5*lambda^10 - 5999153851152000*N^3*lambda^12 + 13132955612620800*N*lambda^14 - 773087027328000*N^4*lambda^10 + 11159018143257600*N^2*lambda^12 - 5313363568128000*lambda^14 + 3232286031744000*N^3*lambda^10 - 11587725293760000*N*lambda^12 + 173669215104000*N^4*lambda^8 - 7333756391808000*N^2*lambda^10 + 5180967525888000*lambda^12 - 1259139530880000*N^3*lambda^8 + 8837585268019200*N*lambda^10 + 3840539028480000*N^2*lambda^8 - 4454140078080000*lambda^10 + 274611617280000*N^3*lambda^6 - 5646638511360000*N*lambda^8 - 1453530355200000*N^2*lambda^6 + 3304996079616000*lambda^8 + 2872859996160000*N*lambda^6 + 307806428160000*N^2*lambda^4 - 2052042854400000*lambda^6 - 1056198528000000*N*lambda^4 + 1013950586880000*lambda^4 + 217275125760000*N*lambda^2 - 362125209600000*lambda^2 + 72425041920000)  :

s11112:=1/3476402012160000*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(N + 1)*(32733086211*N^10*lambda^20 - 1230415354293*N^9*lambda^20 + 21765509515746*N^8*lambda^20 + 176895574460*N^9*lambda^18 - 237274945648026*N^7*lambda^20 - 5857989171540*N^8*lambda^18 + 1756206039224643*N^6*lambda^20 + 90067615594880*N^7*lambda^18 - 9177264655834317*N^5*lambda^20 + 819845046900*N^8*lambda^16 - 839278286278080*N^6*lambda^18 + 34130389957280664*N^4*lambda^20 - 23602994900100*N^7*lambda^16 + 5196855207239300*N^5*lambda^18 - 88790231045392164*N^3*lambda^20 + 310211175037500*N^6*lambda^16 - 22067682429726780*N^4*lambda^18 + 153904063346546496*N^2*lambda^20 + 3213053632800*N^7*lambda^14 - 2418149369403900*N^5*lambda^16 + 63958346846739840*N^3*lambda^18 - 159679635097187520*N*lambda^20 - 79091848202400*N^6*lambda^14 + 12166679487164400*N^4*lambda^16 - 121421801141443440*N^2*lambda^18 + 74858673822105600*lambda^20 + 869621323903200*N^5*lambda^14 - 40263339227205600*N^3*lambda^16 + 136327041801624960*N*lambda^18 + 10464927580800*N^6*lambda^12 - 5507970693746400*N^4*lambda^14 + 85173690720729600*N^2*lambda^16 - 68586928555622400*lambda^18 - 215561677161600*N^5*lambda^12 + 21596719164768000*N^3*lambda^14 - 104786050687560000*N*lambda^16 + 1925871577660800*N^4*lambda^12 - 52168862708899200*N^2*lambda^14 + 57099903049728000*lambda^16 + 27705931545600*N^5*lambda^10 - 9505598324745600*N^3*lambda^12 + 71536476913228800*N*lambda^14 - 463852216396800*N^4*lambda^10 + 27205371201254400*N^2*lambda^12 - 42741121167360000*lambda^14 + 3229570092672000*N^3*lambda^10 - 42603884095449600*N*lambda^12 + 57889738368000*N^4*lambda^8 - 11634710800204800*N^2*lambda^10 + 28382339284992000*lambda^12 - 755483718528000*N^3*lambda^8 + 21587128703078400*N*lambda^10 + 3839331944448000*N^2*lambda^8 - 16425999507456000*lambda^10 + 91537205760000*N^3*lambda^6 - 8965918418688000*N*lambda^8 - 872118213120000*N^2*lambda^6 + 8082634678272000*lambda^8 + 2872859996160000*N*lambda^6 + 102602142720000*N^2*lambda^4 - 3259126886400000*lambda^6 - 633719116800000*N*lambda^4 + 1013950586880000*lambda^4 + 72425041920000*N*lambda^2 - 217275125760000*lambda^2 + 24141680640000) :

###s111111 := N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(N - 5)/720 + 1/240*N*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(N - 5)^2*lambda^2 + 1/2880*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(17*N^2 - 175*N + 456)*lambda^4 + 1/17280*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(91*N^3 - 1445*N^2 + 7752*N - 14040)*lambda^6 + 1/345600*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(1151*N^4 - 25035*N^3 + 207160*N^2 - 772350*N + 1093824)*lambda^8 + 1/5184000*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(8263*N^5 - 230565*N^4 + 2613065*N^3 - 15024015*N^2 + 43787772*N - 51710400)*lambda^10 + 1/870912000*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(524337*N^6 - 18000915*N^5 + 261678895*N^4 - 2060160825*N^3 + 9256764008*N^2 - 22487878380*N + 23055528960)*lambda^12 + 1/24385536000*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(4507651*N^7 - 184932305*N^6 + 3307003933*N^5 - 33386413835*N^4 + 205341823864*N^3 - 768741094700*N^2 + 1620555795552*N - 1482597043200)*lambda^14 + 1/1755758592000*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(82812631*N^8 - 3973568165*N^7 + 84896574397*N^6 - 1054022997035*N^5 + 8310114889444*N^4 - 42567414211880*N^3 + 138218301964608*N^2 - 259864957400400*N + 216383451217920)*lambda^16 + 1/79009136640000*N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(804070793*N^9 - 44378705845*N^8 + 1108686205880*N^7 - 16441028161000*N^6 + 159351180332639*N^5 - 1045906150158055*N^4 + 4644527242570320*N^3 - 13443048453552300*N^2 + 22990330177030368*N - 17683091306496000)*lambda^18 + O(lambda^20) :

s111111:= 1/17382010060800000*   N*(N - 5)*(N - 1)*(N - 2)*(N - 3)*(N - 4)*(32733086211*N^10*lambda^20 - 2050692257155*N^9*lambda^20 + 58915668488490*N^8*lambda^20 + 176895574460*N^9*lambda^18 - 1021286706994830*N^7*lambda^20 - 9763315285900*N^8*lambda^18 + 11818984620218523*N^6*lambda^20 + 243910965293600*N^7*lambda^18 - 95325295034992995*N^5*lambda^20 + 819845046900*N^8*lambda^16 - 3617026195420000*N^6*lambda^18 + 542153651462019960*N^4*lambda^20 - 39338324833500*N^7*lambda^16 + 35057259673180580*N^5*lambda^18 - 2144944399876543820*N^3*lambda^20 + 840476086530300*N^6*lambda^16 - 230099353034772100*N^4*lambda^18 + 5644099667586215616*N^2*lambda^20 + 3213053632800*N^7*lambda^14 - 10434827670646500*N^5*lambda^16 + 1021795993365470400*N^3*lambda^18 - 8910819588682094400*N*lambda^20 - 131819747004000*N^6*lambda^14 + 82270137405495600*N^4*lambda^16 - 2957470659781506000*N^2*lambda^18 + 6403360492221235200*lambda^20 + 2357232403442400*N^5*lambda^14 - 421417400697612000*N^3*lambda^16 + 5057872638946680960*N*lambda^18 + 10464927580800*N^6*lambda^12 - 23797835781588000*N^4*lambda^14 + 1368361189449619200*N^2*lambda^16 - 3890280087429120000*lambda^18 - 359269461936000*N^5*lambda^12 + 146367652050259200*N^3*lambda^14 - 2572663078263960000*N*lambda^16 + 5222692057968000*N^4*lambda^12 - 547958652302160000*N^2*lambda^14 + 2142196167057408000*lambda^16 + 27705931545600*N^5*lambda^10 - 41117513809680000*N^3*lambda^12 + 1155132171069465600*N*lambda^14 - 773087027328000*N^4*lambda^10 + 184750198777267200*N^2*lambda^12 - 1056795172392960000*lambda^14 + 8761636211328000*N^3*lambda^10 - 448822071859392000*N*lambda^12 + 57889738368000*N^4*lambda^8 - 50375690563968000*N^2*lambda^10 + 460151469195264000*lambda^12 - 1259139530880000*N^3*lambda^8 + 146820889939046400*N*lambda^10 + 10419147002880000*N^2*lambda^8 - 173385550356480000*lambda^10 + 91537205760000*N^3*lambda^6 - 38845473004800000*N*lambda^8 - 1453530355200000*N^2*lambda^6 + 55014061842432000*lambda^8 + 7797762846720000*N*lambda^6 + 102602142720000*N^2*lambda^4 - 14122883174400000*lambda^6 - 1056198528000000*N*lambda^4 + 2752151592960000*lambda^4 + 72425041920000*N*lambda^2 - 362125209600000*lambda^2 + 24141680640000):


############################################

LL := (n, a, x) -> if 0 < n then factor(simplify(exp(x)*x^(-a)*diff(exp(-x)*x^(n + a), x $ n)/n!)); else 1; end if:
A := (i, j, lambda) -> sqrt(i!/j!)*exp(1/2*lambda^2)*lambda^(j - i)*subs(x = -lambda^2, LL(i - 1, j - i, x)):
AA := (N, k) -> Matrix(N, (i, j) -> A(i, j, k*lambda)):

ddelta := x -> if x = 0 then 1; else 0; end if:
siz := R -> local i; add(op(i, R), i = 1 .. nops(R)):
zs := proc(Y) local i, j, za, v;  if numelems(Y) = 0 then 1; else v := Vector(Y[numelems(Y)]); for i to numelems(Y) do v[Y[i]] := v[Y[i]] + 1; end do; za := mul(j^v[j]*v[j]!, j = 1 .. Y[numelems(Y)]); return za; end if; end proc:

NNN := 20:
eta := R -> local k; subs(seq(p[k] = ddelta(k - 2), k = 1 .. NNN), S(R))/subs(seq(p[k] = ddelta(k - 1), k = 1 .. NNN), S(R)):
aveS := R -> local k; factor(subs(seq(p[k] = N, k = 1 .. NNN), S(R))*subs(seq(p[k] = ddelta(k - 2), k = 1 .. NNN), S(R))/subs(seq(p[k] = ddelta(k - 1), k = 1 .. NNN), S(R))):
Pha := proc(R, F) local FF, i; FF := F; for i to nops(R) do FF := op(i, R)*diff(FF, pi[op(i, R)]); end do; FF; end proc;
Phat := (R, F) -> local k; subs(seq(pi[k] = 0, k = 1 .. 100), Pha(R, F)):
Ppi := k -> local n; N + add((k*lambda)^n*pi[n]/n!, n = 1 .. NNN):

sigma := Q -> local r, R, Delta, k; factor(series(add(add(aveS(R)*add(Chi(R, Delta)*Phat(Delta, subs(seq(p[k] = Ppi(k), k = 1 .. NNN), S(Q)))/zs(Delta), Delta in partition(r)), R in partition(r)), r = 0 .. NNN), lambda, NNN)):
